SmartFlow: A CFD-solver-agnostic deep reinforcement learning framework for computational fluid dynamics on HPC platforms

Deep reinforcement learning (DRL) is emerging as a powerful tool for fluid-dynamics research, encompassing active flow control, autonomous navigation, turbulence modeling and discovery of novel numerical schemes. We introduce SmartFlow, a CFD-solver-agnostic framework for both single- and multi-agent DRL algorithms that can easily integrate with MPI-parallel CPU and GPU-accelerated solvers. Built on Relexi and SmartSOD2D, SmartFlow uses the SmartSim infrastructure library and our newly developed SmartRedis-MPI library to enable asynchronous, low-latency, in-memory communication between CFD solvers and Python-based DRL algorithms. SmartFlow leverages PyTorch's Stable-Baselines3 for training, which provides a modular, Gym-like environment API. We demonstrate its versatility via three case studies: single-agent synthetic-jet control for drag reduction in a cylinder flow simulated by the high-order FLEXI solver, multi-agent cylinder wake control using the GPU-accelerated spectral-element code SOD2D, and multi-agent wall-model learning for large-eddy simulation with the finite-difference solver CaLES. SmartFlow's CFD-solver-agnostic design and seamless HPC integration is promising to accelerate RL-driven fluid-mechanics studies.

==> data.csv <==
Step,Time,cd,cl
0,0,2.7876161279996,-0.69233851419118
1,0.25,2.77110062754,-1.02679048075368
2,0.5,2.790155357919,-0.87458579912594
3,0.75,2.7207020543068,-0.9144885078086
4,1,2.7383005855256,-0.55008459292084
5,1.25,2.712261119925,-0.39176286076358
6,1.5,2.721235503214,-0.180315554129646
7,1.75,2.7274806283006,0.061599114497962
8,2,2.743903043239,0.39452196640352
9,2.25,2.7757827041632,0.560638305509
10,2.5,2.7511272431598,0.53885089473706
11,2.75,2.717835589798,0.38973110946376
12,3,2.7027951295374,-0.150485219823126
13,3.25,2.7301812796556,-0.24040723638304
14,3.5,2.7255839102482,-0.60773530784788
15,3.75,2.733970950646,-0.63422157567072
16,4,2.7354452637156,-0.78342675825216
17,4.25,2.7105135401746,-0.86349743387136
18,4.5,2.6862097392818,-0.80801840871436
19,4.75,2.6734977079038,-0.76579868732442
20,5,2.6584762927178,-0.46187581941994
21,5.25,2.6651904411844,-0.36511245582068
22,5.5,2.671068564693,0.029396292360158
23,5.75,2.6977051070994,0.31318426098046
24,6,2.7177453961596,0.40923390111688
25,6.25,2.6878659521334,0.48196148121458
26,6.5,2.6503572320138,0.123836253881894
27,6.75,2.6770467327936,-0.05070802202481
28,7,2.676833226032,-0.199364566691274
29,7.25,2.6796201246316,-0.3041724331258
30,7.5,2.6892673052584,-0.4122770028308
31,7.75,2.6705789643024,-0.60896076767658
32,8,2.6681163209458,-0.72609912773054
33,8.25,2.6454534865894,-0.83529805196684
34,8.5,2.6393759981178,-0.7282948365212
35,8.75,2.6370767766848,-0.61758971783402
36,9,2.6357615493014,-0.42945354682184
37,9.25,2.6399614623468,-0.21033860259522
38,9.5,2.6490620699298,0.039813223771386
39,9.75,2.6805597018646,0.2159633575533
40,10,2.662505391225,0.23865927700114
41,10.25,2.6272567229898,0.095219552464016
42,10.5,2.657526866889,-0.113517747574146
43,10.75,2.6559942429612,-0.08921549530123
44,11,2.6536098693284,-0.19435638809015
45,11.25,2.6665675619002,-0.23184967481308
46,11.5,2.6532788060078,-0.47491200677426
47,11.75,2.6394480309668,-0.6498864749908
48,12,2.6267730335614,-0.71573720719006
49,12.25,2.6223283157442,-0.72311998053312
50,12.5,2.625575198293,-0.61588882871656
51,12.75,2.6202133184822,-0.57946210629738
52,13,2.6287768671588,-0.39069429113886
53,13.25,2.6202597368764,-0.22758999223514
54,13.5,2.6349051793074,-0.079692210008354
55,13.75,2.6379528558694,-0.060823567187656
56,14,2.626469459418,-0.163804073373106
57,14.25,2.6488896870324,-0.20958305152408
58,14.5,2.6412454060352,-0.197205190611464
59,14.75,2.6329832661758,-0.14894609729291
60,15,2.6477031232672,-0.133053057603618
61,15.25,2.6353059820396,-0.31353351220992
62,15.5,2.6366943785984,-0.50259899108486
63,15.75,2.623350273364,-0.55133148906072
64,16,2.6074523544332,-0.57518790445328
65,16.25,2.6250900801108,-0.47671150847644
66,16.5,2.622927119732,-0.46697936614714
67,16.75,2.6174243474422,-0.40688612528368
68,17,2.6202611354924,-0.34229128711862
69,17.25,2.6106369711648,-0.32712179676414
70,17.5,2.6118500233224,-0.37601631932706
71,17.75,2.6246760303846,-0.47968133846926
72,18,2.6216938268012,-0.3893490282796
73,18.25,2.6181993034596,-0.41447529275558
74,18.5,2.6298288958774,-0.31887357498794
75,18.75,2.6261434169104,-0.4042332872069
76,19,2.6180971590846,-0.47763352713244
77,19.25,2.6176749679642,-0.53100779444866
78,19.5,2.6086933726314,-0.53722759510078
79,19.75,2.6082985695456,-0.46317956730128
80,20,2.6143432559226,-0.34276282595628
81,20.25,2.6181228067938,-0.23570537002484
82,20.5,2.621305855116,-0.23761073156278
83,20.75,2.619503843854,-0.28086942523236
84,21,2.615662288176,-0.37915850252352
85,21.25,2.617243364034,-0.4121328932655
86,21.5,2.6198224428632,-0.39042064430384
87,21.75,2.6206939697924,-0.40098168244176
88,22,2.6264071370898,-0.39830475612932
89,22.25,2.6278460711936,-0.51077885155586
90,22.5,2.6169183253754,-0.57566946890836
91,22.75,2.6064760146924,-0.63197871406068
92,23,2.6016639325724,-0.57730670730474
93,23.25,2.6064643529498,-0.5056351453965
94,23.5,2.6121762406646,-0.36046877873656
95,23.75,2.6214212298996,-0.23565337419204
96,24,2.6301207888976,-0.2011517717178
97,24.25,2.6285208031524,-0.23133628384982
98,24.5,2.6255182181938,-0.34356804679112
99,24.75,2.627086939075,-0.3229673216541
100,25,2.6225274421466,-0.33402497330302
101,25.25,2.6257202681044,-0.32719244711212
102,25.5,2.628922819157,-0.4118329507652
103,25.75,2.6293539939484,-0.51955675452794
104,26,2.6277657387034,-0.57443773675512
105,26.25,2.6191630572206,-0.62588765779072
106,26.5,2.6154009368876,-0.59946437898072
107,26.75,2.610967849057,-0.58025657470562
108,27,2.6090318025844,-0.4488096479769
109,27.25,2.6174445298776,-0.29968742012502
110,27.5,2.6227410004478,-0.21658699060296
111,27.75,2.6248955650904,-0.21264851387624
112,28,2.6292799693554,-0.2996509726684
113,28.25,2.6307607698498,-0.32404971950772
114,28.5,2.6196170283194,-0.30445899332982
115,28.75,2.6198639357136,-0.28119564636314
116,29,2.6247388573624,-0.29111875878956
117,29.25,2.6302572981026,-0.43511807557224
118,29.5,2.630324520831,-0.51351958007492
119,29.75,2.617906700138,-0.5946711829596
120,30,2.6143223409188,-0.56139873254734
121,30.25,2.6125331622268,-0.55124124395666
122,30.5,2.606262926713,-0.5034474842004
123,30.75,2.6089514533234,-0.41389077454272
124,31,2.6171597006216,-0.33720083423378
125,31.25,2.6215700530366,-0.29682968270426
126,31.5,2.6276777127196,-0.36472511801904
127,31.75,2.635069444552,-0.4180194532055
128,32,2.6308100854112,-0.40111948711576
129,32.25,2.6259527358182,-0.39267280116488
130,32.5,2.6327108328628,-0.35869817370688
131,32.75,2.6316623256192,-0.40093683134872
132,33,2.6335918191344,-0.46634081177266
133,33.25,2.6335302111302,-0.54370427301672
134,33.5,2.6239116991024,-0.53956615721354
135,33.75,2.620503805259,-0.4925293612378
136,34,2.6235029385186,-0.33115976995696
137,34.25,2.6368149341296,-0.220711716117
138,34.5,2.6520526457744,-0.16344057595261
139,34.75,2.652038219252,-0.189442976270516
140,35,2.6514520654642,-0.24844618478134
141,35.25,2.652215607929,-0.27322210286878
142,35.5,2.6473522404766,-0.29035584393006
143,35.75,2.64776531027,-0.27038597380462
144,36,2.644433056407,-0.2804660923844
145,36.25,2.6449533456242,-0.31652286741122
146,36.5,2.650549664554,-0.41959287206
147,36.75,2.6417679038794,-0.53431836370694
148,37,2.630978693919,-0.52912219150136
149,37.25,2.624499117692,-0.48273668233072
150,37.5,2.6270525216108,-0.26534805707662
151,37.75,2.6435443996612,-0.167389242993462
152,38,2.6596972798024,-0.11162709318324
153,38.25,2.655002696349,-0.198184419630538
154,38.5,2.6515105409696,-0.28570936186068
155,38.75,2.653100155824,-0.31702499300502
156,39,2.6378553106308,-0.31068560241296
157,39.25,2.6321403145402,-0.27111368400912
158,39.5,2.639194073831,-0.3070951704062
159,39.75,2.6440650513016,-0.3938386101685
160,40,2.6490509946404,-0.54270302621834
161,40.25,2.6369518918022,-0.5831064755027
162,40.5,2.6252387551826,-0.58733017075624
163,40.75,2.6169841604188,-0.46372422984988
164,41,2.6166870074722,-0.29165268551056
165,41.25,2.6349736582204,-0.170299923701864
166,41.5,2.6508002573484,-0.132611446167268
167,41.75,2.6442798963034,-0.2500359650339
168,42,2.6519419644246,-0.36278184041136
169,42.25,2.6445063696854,-0.34805030551706
170,42.5,2.6281881436168,-0.33072273185604
171,42.75,2.634352183686,-0.26428559253942
172,43,2.6336871509698,-0.36997934078348
173,43.25,2.639780361187,-0.49878617741056
174,43.5,2.6398482311172,-0.58029854001996
175,43.75,2.6307627197202,-0.6071849265623
176,44,2.626318447379,-0.53501147624722
177,44.25,2.6179013872826,-0.4336970229731
178,44.5,2.6265495630036,-0.25806423162406
179,44.75,2.6414127052838,-0.15946313198186
180,45,2.6498756445174,-0.143588987709062
181,45.25,2.6471098822062,-0.24786475821144
182,45.5,2.652126559728,-0.36527213617248
183,45.75,2.6496116818318,-0.32399353648058
184,46,2.6341811813936,-0.34144963273222
185,46.25,2.6384612677788,-0.3043977308578
186,46.5,2.6418274698674,-0.41279936048358
187,46.75,2.6444179935508,-0.5299833696551
188,47,2.6429039200656,-0.59490414969624
189,47.25,2.6317770588274,-0.6124481999091
190,47.5,2.6291485033614,-0.52156955470556
191,47.75,2.6226983245324,-0.3815700136362
192,48,2.634801906452,-0.193172471956092
193,48.25,2.6588173945222,-0.100073185359676
194,48.5,2.6603206476204,-0.128484248354408
195,48.75,2.655050901233,-0.24422074344486
196,49,2.664299074557,-0.35452235413538
197,49.25,2.653587759243,-0.28443006267074
198,49.5,2.6371479640948,-0.32427693355938
199,49.75,2.6459721076808,-0.27038748111958
200,50,2.6493155256682,-0.4407526392531
201,50.25,2.6520384274182,-0.53084780955816
202,50.5,2.64650597472,-0.60469925883316
203,50.75,2.6349481980762,-0.59928631231422
204,51,2.6322122768742,-0.48035282676372
205,51.25,2.626975502407,-0.31884100299894
206,51.5,2.647659185208,-0.111199330168074
207,51.75,2.6669262182752,-0.082518108832726
208,52,2.6577757123836,-0.142231052899734
209,52.25,2.6598429268448,-0.30700391922902
210,52.5,2.6628381557078,-0.32412224378282
211,52.75,2.649179565434,-0.29237992537624
212,53,2.6423591587942,-0.28674329290208
213,53.25,2.6448250252898,-0.3153549662377
214,53.5,2.6471124532422,-0.49179680195626
215,53.75,2.6480729165956,-0.54025987899782
216,54,2.6422457130076,-0.62693871945232
217,54.25,2.6377893287994,-0.55773244057998
218,54.5,2.6335801759926,-0.45276696040058
219,54.75,2.634208882802,-0.24639336166224
220,55,2.6545777829646,-0.081744397405214
221,55.25,2.6627232865428,-0.094629128096148
222,55.5,2.6505594307616,-0.190742185511934
223,55.75,2.6599939901986,-0.3770091616477
224,56,2.655986457699,-0.30310485057842
225,56.25,2.6416866772702,-0.33831914727564
226,56.5,2.6458785794812,-0.2740869351184
227,56.75,2.646960679006,-0.39789691535356
228,57,2.643159670899,-0.51583066409598
229,57.25,2.6438213328904,-0.57576474809018
230,57.5,2.6387571366858,-0.61637437926918
231,57.75,2.635877695208,-0.52320662873534
232,58,2.6328924550172,-0.403426525076
233,58.25,2.6428194027188,-0.161934434065806
234,58.5,2.6632995019422,-0.062160663250722
235,58.75,2.6607851374988,-0.102762838152116
236,59,2.650494731818,-0.26285310372506
237,59.25,2.6607493842368,-0.38564277011624
238,59.5,2.6529950338844,-0.31465664392826
239,59.75,2.6406968814476,-0.33979448891314
240,60,2.6487721065272,-0.29466421350692
241,60.25,2.648217526334,-0.44788107051366
242,60.5,2.6437415541856,-0.52747250337108
243,60.75,2.645650982433,-0.60040806918074
244,61,2.6368989209094,-0.59065928499794
245,61.25,2.637473137963,-0.48354719228302
246,61.5,2.6372901542548,-0.29652635886156
247,61.75,2.6541299669274,-0.062840247820714
248,62,2.6749000418192,-0.02304709958411
249,62.25,2.6592883568192,-0.118156090353824
250,62.5,2.6553337714628,-0.34354097359938
251,62.75,2.6605179799234,-0.3491852374176
252,63,2.6480595495802,-0.33882831933282
253,63.25,2.6490141879674,-0.28488937912962
254,63.5,2.6513653969106,-0.34300664984032
255,63.75,2.6496763427386,-0.49031668610224
256,64,2.6479434361352,-0.56166598816858
257,64.25,2.643112676132,-0.61909944619194
258,64.5,2.6391201718646,-0.5414106076537
259,64.75,2.63725922076,-0.42867696830398
260,65,2.6454143140486,-0.159049356528494
261,65.25,2.672918089383,0.008400857909173
262,65.5,2.678232202893,-0.007354003248368
263,65.75,2.653975650991,-0.179299052469966
264,66,2.662612130712,-0.39087915946606
265,66.25,2.6579623791218,-0.31235782418152
266,66.5,2.6438338465348,-0.34633099282284
267,66.75,2.6542503136564,-0.25748494390938
268,67,2.6540254388668,-0.4236456019027
269,67.25,2.6501950620212,-0.52906045520206
270,67.5,2.6498383973946,-0.60063775186116
271,67.75,2.6411739136318,-0.6089400351742
272,68,2.6395728817838,-0.50060510538002
273,68.25,2.6376229345904,-0.34913698722868
274,68.5,2.6561059939442,-0.055208244565988
275,68.75,2.6837353104168,0.034830106033566
276,69,2.6709858567296,-0.029580066293928
277,69.25,2.6536648699124,-0.26411690390222
278,69.5,2.6636833187668,-0.36395832194362
279,69.75,2.6569167189026,-0.31603686520588
280,70,2.648292529736,-0.3073822653955
281,70.25,2.6550479309932,-0.29467896668904
282,70.5,2.6553058806816,-0.46882307718216
283,70.75,2.6510713614436,-0.5471053219034
284,71,2.6486167757196,-0.62156083642854
285,71.25,2.6404149812576,-0.57405439318304
286,71.5,2.6403681496662,-0.4816719016155
287,71.75,2.6421009209738,-0.23834428046086
288,72,2.6646666651914,-0.001533788076572
289,72.25,2.6877699880276,0.043603199535412
290,72.5,2.6623769307328,-0.089512411803194
291,72.75,2.6582429316382,-0.36688812815998
292,73,2.6637654495162,-0.33500768129682
293,73.25,2.6499287093764,-0.35748693289568
294,73.5,2.6549667247334,-0.25539056224924
295,73.75,2.6566440240986,-0.36473256778
296,74,2.653925316417,-0.50214464099264
297,74.25,2.6522740970966,-0.57776050495424
298,74.5,2.645705795695,-0.62736207362442
299,74.75,2.6410559910446,-0.52466098795432
300,75,2.6389178811972,-0.42848910702272
301,75.25,2.650600794544,-0.10009935744208
302,75.5,2.6813575783422,0.050368137875716
303,75.75,2.6847388361138,0.048780414266722
304,76,2.6543168710708,-0.164762463721864
305,76.25,2.663826601323,-0.3899059199231
306,76.5,2.6619264165536,-0.30708662578838
307,76.75,2.646556226027,-0.34657126793772
308,77,2.6588060500822,-0.23820954466418
309,77.25,2.657773327372,-0.43051338519556
310,77.5,2.6526258132402,-0.52730417906396
311,77.75,2.6531169889302,-0.61675821361738
312,78,2.6426227751822,-0.61152130850272
313,78.25,2.639650868894,-0.49635051309784
314,78.5,2.6394268225174,-0.34087117858412
315,78.75,2.6596650067188,-0.0121936910458504
316,79,2.6910922872022,0.061031344714554
317,79.25,2.676201878111,0.0067558523186858
318,79.5,2.6533765511496,-0.26924635705724
319,79.75,2.6641835800792,-0.35803510332612
320,80,2.657615693888,-0.3178040320975
321,80.25,2.6495980031278,-0.29557701344442
322,80.5,2.6576642310112,-0.28117783530178
323,80.75,2.6567602737424,-0.47584306243178
324,81,2.6528527820786,-0.54791344795394
325,81.25,2.6499813726512,-0.63470909408606
326,81.5,2.6396964162586,-0.56693882927304
327,81.75,2.6385436265574,-0.48657886754172
328,82,2.6423731305218,-0.22629646081118
329,82.25,2.668282723788,0.0190471297383248
330,82.5,2.6924240245384,0.058228943365784
331,82.75,2.6642845637838,-0.08074214646203
332,83,2.6590848112422,-0.38762991075846
333,83.25,2.6616237921886,-0.3318110393887
334,83.5,2.6473721947668,-0.36983607794542
335,83.75,2.6549619201144,-0.24380710781352
336,84,2.6564606545876,-0.37375042516686
337,84.25,2.6534095362072,-0.51007236990766
338,84.5,2.6538072483488,-0.58184009376098
339,84.75,2.6458353730988,-0.63244365246784
340,85,2.6375589412046,-0.5162953307024
341,85.25,2.6373570412584,-0.4393990317523
342,85.5,2.6505725596574,-0.085583057762694
343,85.75,2.6811161716688,0.055707178290436
344,86,2.6881047327794,0.065729189333928
345,86.25,2.6553238062712,-0.162089183795178
346,86.5,2.6621400723712,-0.39357838658712
347,86.75,2.6602814939964,-0.3076756671868
348,87,2.6440276809586,-0.35425667190358
349,87.25,2.657251597484,-0.233875407398
350,87.5,2.6568757594214,-0.4393197743023
351,87.75,2.652458419611,-0.52739537474486
352,88,2.6543260639664,-0.6235674779662
353,88.25,2.6415456154148,-0.61295432194096
354,88.5,2.6369678424424,-0.4971642063509
355,88.75,2.6386091858354,-0.35631684546228
356,89,2.6564582800462,-0.0110536492233634
357,89.25,2.6894073406648,0.060950431133426
358,89.5,2.6800506530036,0.027978380826454
359,89.75,2.6518565829274,-0.25529674185126
360,90,2.6630061792692,-0.35860689180394
361,90.25,2.6570241421188,-0.317759858501
362,90.5,2.6466555176722,-0.30363421194016
363,90.75,2.6568473626768,-0.27097000331796
364,91,2.6565435368032,-0.47585423792302
365,91.25,2.6531894024034,-0.54569903262194
366,91.5,2.6507042267378,-0.64209549848398
367,91.75,2.6390778675044,-0.57395345006314
368,92,2.6369202699414,-0.49170607535076
369,92.25,2.6402271156104,-0.25004136454056
370,92.5,2.6649795273984,0.02072030250057
371,92.75,2.692191897745,0.060260455763392
372,93,2.6669950518954,-0.053506172679
373,93.25,2.6560896899958,-0.3619462847713
374,93.5,2.6612622032658,-0.33081206062798
375,93.75,2.6488492599534,-0.35473840891284
376,94,2.652167829969,-0.2513475438587
377,94.25,2.655382480966,-0.35015065361288
378,94.5,2.6534071709042,-0.50581174205874
379,94.75,2.653681954738,-0.57702147867412
380,95,2.6461712568428,-0.64150876729664
381,95.25,2.6365665531046,-0.53117750600408
382,95.5,2.6366564215672,-0.4688233212782
383,95.75,2.6454391181932,-0.124963496907216
384,96,2.674582724214,0.038410088401664
385,96.25,2.6900826097894,0.065662931363842
386,96.5,2.6560062071566,-0.141109849372024
387,96.75,2.660269209722,-0.40304416330302
388,97,2.659406937326,-0.30905314345184
389,97.25,2.642281028904,-0.36373871217184
390,97.5,2.6557755515792,-0.2221718716421
391,97.75,2.6556970022072,-0.42595617505744
392,98,2.6514769103842,-0.52323965249448
393,98.25,2.6543045429434,-0.61751660685986
394,98.5,2.641977739741,-0.62202454422512
395,98.75,2.6354420952022,-0.50214911507814
396,99,2.6373900261648,-0.39552918754332
397,99.25,2.652743897811,-0.031438762626446
398,99.5,2.6850884319712,0.049544958609756
399,99.75,2.6827906525238,0.043888164619058
400,100,2.6505680951456,-0.22803768397672


==> data_ref.csv <==
Step,Time,cd,cl
0,0,2.8203356720402,-0.74780945969086
1,0.25,2.7798337419833,-0.888597139411564
2,0.5,2.77809099880873,-0.583534226084847
3,0.75,2.74090060954232,-0.354804910191603
4,1,2.74163570487591,0.0923107224958847
5,1.25,2.74994585526114,0.448722410024691
6,1.5,2.77417057114865,0.630517895658093
7,1.75,2.79750185524839,0.809915240408089
8,2,2.77287506212119,0.752699248425112
9,2.25,2.74056495033539,0.752846574235544
10,2.5,2.71323204293897,0.524896768014444
11,2.75,2.70347666823421,0.277684226412504
12,3,2.71264688284153,-0.0686756213806395
13,3.25,2.74241549188264,-0.385079061771459
14,3.5,2.77599783763737,-0.578608411846228
15,3.75,2.75558793219779,-0.74193404143167
16,4,2.7278245543705,-0.715753379797981
17,4.25,2.71529340744424,-0.677607663223339
18,4.5,2.68592004506625,-0.472503402612422
19,4.75,2.67889743280097,-0.215131243030264
20,5,2.70729625311115,0.0704980571953661
21,5.25,2.72012052768469,0.321919316333713
22,5.5,2.70750366024597,0.458978967801829
23,5.75,2.69659881465007,0.582108394207607
24,6,2.68356467162552,0.584741950243219
25,6.25,2.66216848033859,0.567970757192277
26,6.5,2.65886549339446,0.403361414398731
27,6.75,2.6753398594691,0.190618209146539
28,7,2.68245489039232,-0.0322389312039792
29,7.25,2.68578369627247,-0.232321863991186
30,7.5,2.69405198019133,-0.356937765007821
31,7.75,2.67481294638782,-0.468058079553366
32,8,2.65806754468831,-0.47526571923856
33,8.25,2.6608692722609,-0.451445462755474
34,8.5,2.65764469329126,-0.31341488931673
35,8.75,2.65249729804073,-0.14873629424724
36,9,2.65938119630903,0.0269201192294774
37,9.25,2.66863342540282,0.189750216472079
38,9.5,2.65021204322622,0.305059125300303
39,9.75,2.6394567377194,0.420460632961
40,10,2.64437061525914,0.441609483543423
41,10.25,2.64189787272149,0.420857206775175
42,10.5,2.64072115700076,0.323006419748524
43,10.75,2.65181225184592,0.206346605504638
44,11,2.65240796177077,0.0819865795935399
45,11.25,2.64475173831325,-0.0583659241103204
46,11.5,2.6442938320001,-0.165914795541598
47,11.75,2.64375025177404,-0.253508892649046
48,12,2.64244647938564,-0.270496768949534
49,12.25,2.64302179258698,-0.253900813921623
50,12.5,2.64962897597925,-0.201805191854393
51,12.75,2.64068280657665,-0.126473716059382
52,13,2.63210216541193,-0.0319092209702246
53,13.25,2.63052648810077,0.083189292795881
54,13.5,2.62931051562352,0.176446469866809
55,13.75,2.62967111211648,0.24394332883375
56,14,2.63725718443336,0.25525367479545
57,14.25,2.64253495964196,0.24650430687552
58,14.5,2.64299428076506,0.23104067770241
59,14.75,2.63642491787894,0.203592146453336
60,15,2.62956575403606,0.151102151479648
61,15.25,2.62647298698083,0.0702808895734483
62,15.5,2.6239060677335,-0.0010629660553682
63,15.75,2.63423625594495,-0.0418234841474565
64,16,2.64126183681164,-0.0389862454040826
65,16.25,2.64028220360991,-0.0280860957751432
66,16.5,2.63648374453509,-0.0260058039167053
67,16.75,2.62625578069876,-0.0315298625006458
68,17,2.61669533844278,-0.0167651932400995
69,17.25,2.61476450182633,0.0198611048723923
70,17.5,2.62528328431955,0.0542541025277279
71,17.75,2.63757526105795,0.0678787854974146
72,18,2.64129962399598,0.0584702425509207
73,18.25,2.64202379202738,0.0498670897437115
74,18.5,2.63961292249877,0.0629979621264509
75,18.75,2.62713988096266,0.0899322709979364
76,19,2.62414314386045,0.11415134384429
77,19.25,2.63057230704572,0.123615063087794
78,19.5,2.63580128644203,0.133784466628537
79,19.75,2.63943762117546,0.151943286505416
80,20,2.63948832750065,0.1724057228072
81,20.25,2.63074922291869,0.178632732745526
82,20.5,2.61951734623905,0.159971554170568
83,20.75,2.61733556058387,0.116830009163484
84,21,2.62334694137869,0.0607336617523185
85,21.25,2.63033279226178,0.001020158639545
86,21.5,2.64078175769236,-0.0594411390041139
87,21.75,2.64706863940819,-0.108794959053662
88,22,2.64282942949141,-0.136622334769882
89,22.25,2.63560600473018,-0.138767452960731
90,22.5,2.63137500806914,-0.110348944644917
91,22.75,2.63204187991915,-0.0589648918731993
92,23,2.63657796244455,0.015381871337481
93,23.25,2.64299141016151,0.0943569274945128
94,23.5,2.64517466323948,0.169578115636095
95,23.75,2.64037885486534,0.22537189603554
96,24,2.63394306209305,0.251110027149386
97,24.25,2.63059554969227,0.239002395340983
98,24.5,2.63018611500277,0.193157854539171
99,24.75,2.63397011137407,0.124387355326472
100,25,2.64332840125877,0.0397856488124868
101,25.25,2.64870141926979,-0.0416323073485312
102,25.5,2.64864705129785,-0.109435678374048
103,25.75,2.64748738471914,-0.150280128559294
104,26,2.64559318562366,-0.153533395663263
105,26.25,2.64208659475441,-0.124437508606195
106,26.5,2.64049036821182,-0.0641000160633495
107,26.75,2.64521172117795,0.0088279708887612
108,27,2.64469426765529,0.0861267467484736
109,27.25,2.64122163173544,0.150984040215256
110,27.5,2.63922484502575,0.186485266634634
111,27.75,2.63644810858151,0.186005867416371
112,28,2.6336956553761,0.154387286362225
113,28.25,2.63619269052156,0.112023867370973
114,28.5,2.64278456789858,0.0596612412619467
115,28.75,2.64420286673864,0.0014031045537723
116,29,2.64640155250018,-0.0632871777632627
117,29.25,2.64811700784195,-0.104434592920423
118,29.5,2.64649533984746,-0.0979659731173976
119,29.75,2.64449905631365,-0.0466964446749686
120,30,2.64991622323644,0.0219753873841196
121,30.25,2.65637501049965,0.0736585055778371
122,30.5,2.65643037699346,0.113845861432057
123,30.75,2.65712252178633,0.144355340117319
124,31,2.65701542211966,0.162604442214654
125,31.25,2.65532843669073,0.154267579465451
126,31.5,2.65644778281983,0.108121343197312
127,31.75,2.66239335070313,0.0408922546149248
128,32,2.66846390756677,-0.0302901873592331
129,32.25,2.67194206283536,-0.0817333472966752
130,32.5,2.673112476498,-0.110069944158454
131,32.75,2.66965235694375,-0.103582924517722
132,33,2.66637448409878,-0.0595183509354708
133,33.25,2.66854089012601,0.0084383024985852
134,33.5,2.67512579509585,0.0855595283700568
135,33.75,2.68045393883403,0.150147625512293
136,34,2.68023329676089,0.205757507501234
137,34.25,2.67793474181382,0.232049720335729
138,34.5,2.67363756480685,0.221217849975938
139,34.75,2.66899194123508,0.16340065483996
140,35,2.67119585251152,0.0830278762879402
141,35.25,2.67636406076761,-0.0015101636937644
142,35.5,2.68221629116995,-0.0774586694230691
143,35.75,2.68282296057018,-0.13559612432751
144,36,2.67739035049201,-0.163522241951854
145,36.25,2.6712495575781,-0.138460838969049
146,36.5,2.66595455742748,-0.0666829279136476
147,36.75,2.66724557997523,0.0276708764607073
148,37,2.67288081431261,0.112311754532028
149,37.25,2.67601184581857,0.182396837954868
150,37.5,2.67433610620097,0.236616352472235
151,37.75,2.66938429467164,0.255361639133263
152,38,2.66356901603619,0.228519196948305
153,38.25,2.65904856785797,0.148544681005682
154,38.5,2.661065313074,0.0548207772717099
155,38.75,2.6647835253169,-0.0394397698583244
156,39,2.66809210976818,-0.11689130838491
157,39.25,2.67006363354078,-0.174377802917659
158,39.5,2.67035990999945,-0.193330277241763
159,39.75,2.66982880825265,-0.151188165721291
160,40,2.67068079421043,-0.0657454172172267
161,40.25,2.67363311939388,0.0372614595333394
162,40.5,2.67551150328826,0.121367819076571
163,40.75,2.66986555153592,0.19114960317602
164,41,2.66271694477219,0.242687736902522
165,41.25,2.65519337007376,0.257156508878206
166,41.5,2.65040004417726,0.219095742727161
167,41.75,2.65239337370628,0.129204344865704
168,42,2.65823556592336,0.0316028472476212
169,42.25,2.66468805619078,-0.0596269748481926
170,42.5,2.66779617914243,-0.128447105177523
171,42.75,2.66509628519618,-0.179477265245222
172,43,2.65994620404685,-0.191881997134327
173,43.25,2.65884901897276,-0.145165502386164
174,43.5,2.66288287780024,-0.0547299906130528
175,43.75,2.66856070040744,0.0506716827061777
176,44,2.67493894526813,0.130132149994557
177,44.25,2.67266484935391,0.194922704502594
178,44.5,2.66427668561078,0.234702309272099
179,44.75,2.6556453223297,0.239586469057271
180,45,2.65248480649205,0.197019419437392
181,45.25,2.65482030587374,0.114152572389076
182,45.5,2.65990705430717,0.0205073412207237
183,45.75,2.66800983468501,-0.0713625363711211
184,46,2.67188592195079,-0.138200534996098
185,46.25,2.66737185514741,-0.177552319796516
186,46.5,2.66362918598942,-0.166175249247853
187,46.75,2.66433848416974,-0.106423229132838
188,47,2.66825409303185,-0.0201980713922123
189,47.25,2.67410159861053,0.0691574083531639
190,47.5,2.67787602432947,0.142296191953651
191,47.75,2.67299146935708,0.211440809199252
192,48,2.66349064873042,0.24705672314177
193,48.25,2.65720442536292,0.239485161196891
194,48.5,2.65529147384336,0.176488190858855
195,48.75,2.65792840119139,0.0889760443044424
196,49,2.66584070813941,-0.0011771548320248
197,49.25,2.67409757923466,-0.0812280692089617
198,49.5,2.67415877891006,-0.140463298739917
199,49.75,2.66768581568518,-0.17206514069045
200,50,2.66516739069015,-0.150488375187295
201,50.25,2.66510376029827,-0.0855212926943112
202,50.5,2.66823666134513,0.0067276331276101
203,50.75,2.67621511354274,0.0923777538807778
204,51,2.67835060478541,0.165995043900679
205,51.25,2.67156518717791,0.226664364456877
206,51.5,2.66228165293124,0.249456025861101
207,51.75,2.65559127374341,0.227218447394644
208,52,2.65147538806711,0.153776610387106
209,52.25,2.65478045104512,0.0673210649346127
210,52.5,2.66490923189044,-0.0218098143029126
211,52.75,2.67133474295683,-0.0965506652795265
212,53,2.66969614298229,-0.15419456817713
213,53.25,2.66536542754749,-0.176372220772925
214,53.5,2.66260670640446,-0.141016848026833
215,53.75,2.66077645495052,-0.066350669150762
216,54,2.66507852975495,0.0284596088065762
217,54.25,2.67406579647981,0.108167804546835
218,54.5,2.67311395392674,0.180010204898352
219,54.75,2.66634556000007,0.232354608533882
220,55,2.65925444308422,0.245729266875482
221,55.25,2.65160578206332,0.212511787825524
222,55.5,2.64845864634567,0.133484507462899
223,55.75,2.65450256143907,0.0454475354103019
224,56,2.66462652228699,-0.0433880852257945
225,56.25,2.66889679229494,-0.113610484997991
226,56.5,2.66740281371057,-0.165269093937214
227,56.75,2.66403029698495,-0.174802786078742
228,57,2.65990164318112,-0.130010817248116
229,57.25,2.65979870938542,-0.0503996362464485
230,57.5,2.6657743005168,0.0442346389430352
231,57.75,2.67233728296221,0.122614439769386
232,58,2.6700739704974,0.192963427132562
233,58.25,2.66372069408169,0.234690239498959
234,58.5,2.65579917121929,0.237797154473435
235,58.75,2.64851958856646,0.193264167547066
236,59,2.64924538342177,0.11521294669938
237,59.25,2.65625723391506,0.0281350180651105
238,59.5,2.66454501033599,-0.0595503284200281
239,59.75,2.66825707866561,-0.128907222395255
240,60,2.6663290759895,-0.173258299543197
241,60.25,2.6622336034901,-0.16651244278373
242,60.5,2.65870258304701,-0.110013443792678
243,60.75,2.66125927042681,-0.0260861178151888
244,61,2.66757533295293,0.0618141985266888
245,61.25,2.67128772644187,0.135580815100305
246,61.5,2.66838549504011,0.203687182234261
247,61.75,2.66130764538137,0.238755997018741
248,62,2.6533075300526,0.233083277010577
249,62.25,2.64831020382077,0.175219456478468
250,62.5,2.6513907647749,0.0927972389542203
251,62.75,2.65891702096268,0.0048586588430567
252,63,2.66625761869589,-0.0765622235169365
253,63.25,2.66871479641032,-0.139747935574149
254,63.5,2.66517200745191,-0.173962689580668
255,63.75,2.66113407326629,-0.155348005847898
256,64,2.6596608991896,-0.0929684282800811
257,64.25,2.66338969125451,-0.0040292688170866
258,64.5,2.66970028810985,0.081840604855838
259,64.75,2.67163971455432,0.156035354574853
260,65,2.6676131696108,0.21636160652264
261,65.25,2.6593724776313,0.240602472145575
262,65.5,2.65181329323383,0.221748310499897
263,65.75,2.64934766834336,0.154117184175753
264,66,2.65386824836236,0.0716380181307847
265,66.25,2.66177287719695,-0.0158436896723362
266,66.5,2.66820662196223,-0.0928286314013164
267,66.75,2.66874099470156,-0.152186905059318
268,67,2.66401499492943,-0.175657464806389
269,67.25,2.66089672683936,-0.143326675468883
270,67.5,2.66118477575239,-0.0718879631303551
271,67.75,2.66491141748822,0.0210039900650494
272,68,2.67173343552613,0.102286501409996
273,68.25,2.6721826504118,0.173323419417114
274,68.5,2.66592245397735,0.225755606665105
275,68.75,2.65728971961911,0.239758141700028
276,69,2.65112114285906,0.209739470604623
277,69.25,2.65053320114163,0.135575643738794
278,69.5,2.65532930905149,0.0507741737665622
279,69.75,2.66417367170602,-0.0381732563014714
280,70,2.6696838393378,-0.110937276852865
281,70.25,2.66761148213015,-0.163111130503195
282,70.5,2.6629881259653,-0.172635655484847
283,70.75,2.66087995600558,-0.127994238072688
284,71,2.66185253893679,-0.0502084278746162
285,71.25,2.66617905248335,0.0425606096945897
286,71.5,2.67309596939049,0.120196487113058
287,71.75,2.67137869406616,0.190099788971422
288,72,2.66341160297305,0.234009259012249
289,72.25,2.65554497921424,0.238041040187558
290,72.5,2.65041403832151,0.193927699453038
291,72.75,2.65099100166736,0.115657556994609
292,73,2.65706025626046,0.0289972899603117
293,73.25,2.6661643207118,-0.0585026619930537
294,73.5,2.6696049060054,-0.127500731109679
295,73.75,2.66604604672066,-0.172363596387732
296,74,2.6625663483957,-0.167485405912028
297,74.25,2.66046881659037,-0.111592344621537
298,74.5,2.66220497404934,-0.0268187788592867
299,74.75,2.66837462957095,0.0625929593249291
300,75,2.67337434368863,0.136175822868385
301,75.25,2.66937525750736,0.203876333216282
302,75.5,2.66120859577683,0.239442238877925
303,75.75,2.65422858423938,0.234402953510159
304,76,2.64964349509869,0.177877597768805
305,76.25,2.65174322022914,0.0953874933973697
306,76.5,2.65957871225917,0.005921228836327
307,76.75,2.66759042741061,-0.0772712836184504
308,77,2.66895617223923,-0.14080929571383
309,77.25,2.66502317754833,-0.175451896592037
310,77.5,2.66209425995791,-0.157237198310717
311,77.75,2.66016961218375,-0.0945787254624265
312,78,2.66327465092589,-0.0052500371204449
313,78.25,2.67075356742496,0.0809443653342142
314,78.5,2.67283038081669,0.155238011346958
315,78.75,2.66755955388254,0.216673392504865
316,79,2.65972713792101,0.242188564377346
317,79.25,2.65284363316845,0.224976296511317
318,79.5,2.64929508349216,0.158084333916655
319,79.75,2.65348141061153,0.0740900376460621
320,80,2.66234620464245,-0.0154034213434479
321,80.25,2.66844322507678,-0.0931945156593222
322,80.5,2.66836640938279,-0.152403913468754
323,80.75,2.66444667572377,-0.176357660680904
324,81,2.66137380268229,-0.145106216144647
325,81.25,2.6606111217625,-0.0747347504599992
326,81.5,2.66499387468214,0.0178518677720646
327,81.75,2.67242719324591,0.0998669371522836
328,82,2.67202527808219,0.172173031946208
329,82.25,2.66597810238747,0.226096055433148
330,82.5,2.65815387877971,0.241128343898696
331,82.75,2.65129767629356,0.212492559068361
332,83,2.64994224669723,0.138514521403489
333,83.25,2.65545186868242,0.0529372856052624
334,83.5,2.66430922082891,-0.036467491575704
335,83.75,2.66916417621786,-0.109623146325284
336,84,2.66781281628073,-0.162616709660481
337,84.25,2.66358496179109,-0.173332087613847
338,84.5,2.66060053651535,-0.129772881294187
339,84.75,2.66162793545513,-0.0529052359449939
340,85,2.66671206635655,0.0393631124459269
341,85.25,2.67307949880924,0.117547934611346
342,85.5,2.67117049317304,0.188530776589999
343,85.75,2.66416392900295,0.234138646017105
344,86,2.65616819278863,0.239878236159572
345,86.25,2.65021677845227,0.197056048300446
346,86.5,2.65098407369299,0.117848562390971
347,86.75,2.6573630085138,0.0308411138863374
348,87,2.66593781104372,-0.0561625041171372
349,87.25,2.66960929179166,-0.124766102362145
350,87.5,2.66676614544736,-0.170404145971588
351,87.75,2.66271180982421,-0.167886847784819
352,88,2.66025709149737,-0.114128739568911
353,88.25,2.66259784396593,-0.0304051598553875
354,88.5,2.66849072388446,0.059964595586969
355,88.75,2.67317856811437,0.134738664411885
356,89,2.66993897634209,0.202879776491481
357,89.25,2.66208067385224,0.239202583605269
358,89.5,2.65433408337683,0.235250832092898
359,89.75,2.64960299144887,0.179858115911797
360,90,2.6520852920814,0.0975353418449145
361,90.25,2.65941960609209,0.0088396539400755
362,90.5,2.66728965247222,-0.0745013760883511
363,90.75,2.66948762789268,-0.138538284854549
364,91,2.66551069178592,-0.174561135055749
365,91.25,2.66193131766819,-0.158361898531868
366,91.5,2.66031399491509,-0.0968014596693041
367,91.75,2.66349387661802,-0.0079597020080697
368,92,2.67025262325572,0.0791477723569921
369,92.25,2.67289998837188,0.153743474599196
370,92.5,2.66828578992192,0.215580794969305
371,92.75,2.65995194356237,0.24208148680367
372,93,2.65274661055106,0.226224821207951
373,93.25,2.64947342702042,0.160171539083933
374,93.5,2.65331432595815,0.0765341965211797
375,93.75,2.66166409668052,-0.0126592749631204
376,94,2.66841904770473,-0.0911223494971783
377,94.25,2.66877077993318,-0.150816593114088
378,94.5,2.6643085283062,-0.176279258759563
379,94.75,2.66132032882843,-0.146751861589242
380,95,2.66075384716509,-0.0775668838700583
381,95.25,2.6645201973914,0.0149372799648721
382,95.5,2.67186405394895,0.0979101907131037
383,95.75,2.67231575494,0.170495960072225
384,96,2.66626035628711,0.225327021685624
385,96.25,2.65810213716133,0.241166236598921
386,96.5,2.65143857260638,0.213655402409822
387,96.75,2.64988779227943,0.140424095097203
388,97,2.65486148493408,0.0556766539565521
389,97.25,2.66386630172464,-0.0335797983721201
390,97.5,2.66922300989482,-0.107428698151716
391,97.75,2.66776463348979,-0.161658340159744
392,98,2.66345042073293,-0.174438536590892
393,98.25,2.66078648969615,-0.132248906325302
394,98.5,2.66142076223735,-0.0559006061848227
395,98.75,2.66608016614455,0.0368875163006611
396,99,2.67295687587813,0.115407158343674
397,99.25,2.67134816516177,0.186355067921133
398,99.5,2.66415259645016,0.23298977571532
399,99.75,2.65626698202211,0.239852338867094
400,100,2.65041447500639,0.198754692014542


==> data_uc.csv <==
Step,Time,cd,cl
0,0,2.8203356720402,-0.74780945969086
1,0.25,2.8021513347846,-0.62081674890122
2,0.5,2.7711409157618,-0.38916665236802
3,0.75,2.7601517589592,-0.090693228925708
4,1,2.7670801965028,0.22222138651994
5,1.25,2.768928212491,0.49054810647498
6,1.5,2.7863892079204,0.67045781161102
7,1.75,2.8090327526018,0.72954459675886
8,2,2.7967030924048,0.65088583060012
9,2.25,2.7674308391912,0.45636848278
10,2.5,2.7598093439386,0.178879321342194
11,2.75,2.7577625428786,-0.129653200916154
12,3,2.7581279928368,-0.42368452801232
13,3.25,2.7902369850386,-0.64407792838616
14,3.5,2.815809501004,-0.75087478421712
15,3.75,2.8054794188802,-0.73163114884152
16,4,2.7925202269138,-0.58273671879072
17,4.25,2.781930601201,-0.3298356375661
18,4.5,2.7580467009772,-0.025974513530746
19,4.75,2.7560785473704,0.27804533979666
20,5,2.787834706661,0.53543152325736
21,5.25,2.796111997713,0.69769959913468
22,5.5,2.7896929286362,0.72444863972996
23,5.75,2.7928361985256,0.61804288876716
24,6,2.7791692491886,0.41015368865014
25,6.25,2.7521578073812,0.118679055056428
26,6.5,2.760119838278,-0.193260029042342
27,6.75,2.7781069644408,-0.47825483822658
28,7,2.787744195137,-0.67731797739412
29,7.25,2.8013622716968,-0.7587950619579
30,7.5,2.8099887948674,-0.7065678059629
31,7.75,2.7904366156634,-0.53720396940044
32,8,2.7669255855182,-0.2773340953749
33,8.25,2.7662469880708,0.034361209347578
34,8.5,2.764107453979,0.33830349309476
35,8.75,2.7669840878814,0.57740136130574
36,9,2.789335106038,0.71098622121712
37,9.25,2.7968604726168,0.7162269349208
38,9.5,2.7787644388504,0.58895845651848
39,9.75,2.7635437905396,0.35684806456844
40,10,2.7593297432936,0.05736957577825
41,10.25,2.7555160126878,-0.2520272990884
42,10.5,2.7665813783678,-0.52022549453678
43,10.75,2.7936645343338,-0.69928987967918
44,11,2.8003745483502,-0.75858723097606
45,11.25,2.7937586661734,-0.68905795607818
46,11.5,2.7843642121092,-0.4978188646989
47,11.75,2.7677719651162,-0.219370306034
48,12,2.7565047323984,0.09134685447749
49,12.25,2.7632952308986,0.3858544497871
50,12.5,2.7812387782944,0.60912218044778
51,12.75,2.7873390206822,0.72033585181236
52,13,2.7874888201728,0.70072196202308
53,13.25,2.7812487058654,0.5537705188258
54,13.5,2.7627455965542,0.30563468750776
55,13.75,2.752498086907,0.0028173500284852
56,14,2.75907123605,-0.30335287883876
57,14.25,2.773316134943,-0.55878536899964
58,14.5,2.7900114359118,-0.7183697058518
59,14.75,2.7995426929402,-0.75537088188148
60,15,2.7969422916052,-0.65925171725872
61,15.25,2.7780199634156,-0.45261264401834
62,15.5,2.7623709747178,-0.166024150523264
63,15.75,2.7610442733516,0.147259949409424
64,16,2.7667929018238,0.43126797790302
65,16.25,2.7794871887588,0.63513849376632
66,16.5,2.7907868401866,0.72524775244636
67,16.75,2.7904433169186,0.6815676616609
68,17,2.7748341240802,0.51605589045118
69,17.25,2.760021775493,0.25436669901388
70,17.5,2.7565404068248,-0.053427897206878
71,17.75,2.7609174689638,-0.35333702854338
72,18,2.7766059936708,-0.59488379704086
73,18.25,2.7966732446172,-0.73301336363168
74,18.5,2.8023301411592,-0.7451500722006
75,18.75,2.7929994357338,-0.62916814517826
76,19,2.7767552334506,-0.40497491509794
77,19.25,2.7638356739964,-0.109692949845478
78,19.5,2.7588058062132,0.20057794185806
79,19.75,2.7679291887574,0.47558962744446
80,20,2.7851671297772,0.6610809131914
81,20.25,2.7903574338092,0.72601333365684
82,20.5,2.7867264099192,0.65923585165904
83,20.75,2.7746100998052,0.47403617228318
84,21,2.7588991748876,0.2007378454629
85,21.25,2.753760395866,-0.108957833486264
86,21.5,2.7635578200788,-0.40330616464576
87,21.75,2.7817029203658,-0.62770379424584
88,22,2.7953257425368,-0.74489017689928
89,22.25,2.8009534668822,-0.73448454043976
90,22.5,2.7930268392742,-0.59507501834476
91,22.75,2.7723060836652,-0.3556186181303
92,23,2.7606533767428,-0.053868077199322
93,23.25,2.7624059511804,0.25534246156922
94,23.5,2.771472051733,0.51570688694874
95,23.75,2.7845348456234,0.68219494895468
96,24,2.7919107413368,0.72436388747184
97,24.25,2.7866693485204,0.633420583378
98,24.5,2.7692510795484,0.43084498656716
99,24.75,2.7571522891156,0.14554853123896
100,25,2.7570913235762,-0.165325846205444
101,25.25,2.765507961587,-0.45002651129312
102,25.5,2.7844007104774,-0.65829028537906
103,25.75,2.799368451679,-0.75200531287006
104,26,2.800390568474,-0.71711544192422
105,26.25,2.7878544134562,-0.55955707827834
106,26.5,2.7705130084376,-0.30339002044378
107,26.75,2.7611582267196,0.0033759570696974
108,27,2.7613766872646,0.30726282941248
109,27.25,2.7739878903922,0.55450929715314
110,27.5,2.7879916200334,0.6993917235659
111,27.75,2.790578795257,0.71782095308902
112,28,2.7830768411208,0.6044058963285
113,28.25,2.7680829634808,0.3827034412151
114,28.5,2.7562455568776,0.08994121499186
115,28.75,2.7563080022806,-0.22039401694636
116,29,2.7694567725102,-0.49520046521154
117,29.25,2.7891858196454,-0.68364201779552
118,29.5,2.7991794693174,-0.75605359673748
119,29.75,2.7989777691854,-0.69712329954704
120,30,2.7861848594884,-0.51875113226834
121,30.25,2.7671757603326,-0.25050393436964
122,30.5,2.759227340431,0.060345521866396
123,30.75,2.7643877658864,0.35860329157616
124,31,2.7771430556534,0.58909020020524
125,31.25,2.787308545881,0.7126606627826
126,31.5,2.7909738204648,0.70624441753138
127,31.75,2.7816175626232,0.57134723654056
128,32,2.763573433536,0.33367336854712
129,32.25,2.755460496097,0.03291291367926
130,32.5,2.759357639866,-0.27400937622108
131,32.75,2.771375341654,-0.53683139507904
132,33,2.7909389775172,-0.70692445067234
133,33.25,2.8020281613566,-0.75488272726988
134,33.5,2.7971316058672,-0.67269000953412
135,33.75,2.7808489589504,-0.47622518738098
136,34,2.766433541252,-0.194910505077458
137,34.25,2.7599624190628,0.116907333803444
138,34.5,2.7642343748018,0.40670987205706
139,34.75,2.7805656807956,0.62052559208588
140,35,2.7898713030568,0.72092917527212
141,35.25,2.7886762981238,0.69087726313374
142,35.5,2.7784856133094,0.53532268043812
143,35.75,2.7627710345058,0.28189670966054
144,36,2.7546616065748,-0.0234686444171
145,36.25,2.7602726984972,-0.32707540439652
146,36.5,2.77630906385,-0.57570120263772
147,36.75,2.7934819611092,-0.7247943869715
148,37,2.801514940113,-0.75023072136528
149,37.25,2.7961780248036,-0.64428809858206
150,37.5,2.7778103623156,-0.42953421374018
151,37.75,2.7636445011628,-0.13944678041576
152,38,2.7605767364538,0.172922911527248
153,38.25,2.7670669850794,0.45260272339026
154,38.5,2.7824267551424,0.64792580408928
155,38.75,2.7907133282542,0.72567692141228
156,39,2.7880730798492,0.67077666860768
157,39.25,2.7751049114478,0.495863831433
158,39.5,2.7604048505592,0.2286720376956
159,39.75,2.7551351374852,-0.080710918072702
160,40,2.762442288156,-0.37796317519876
161,40.25,2.779898071842,-0.61114713651458
162,40.5,2.7956273208992,-0.73898566737694
163,40.75,2.8015259454044,-0.74012258671662
164,41,2.7939759934388,-0.61290593395214
165,41.25,2.7743684707156,-0.38097617893334
166,41.5,2.7619065842084,-0.082408165984072
167,41.75,2.7614755774702,0.22757079435254
168,42,2.7695242695348,0.4957290769616
169,42.25,2.784030144489,0.6719293119347
170,42.5,2.7916060857338,0.72568031752516
171,42.75,2.786852803459,0.64705796485696
172,43,2.7712464553622,0.45279384822782
173,43.25,2.7586278129094,0.173621388250682
174,43.5,2.7562339865272,-0.136730760054396
175,43.75,2.7642465252068,-0.42684393734474
176,44,2.7834020947124,-0.64322075407836
177,44.25,2.7982409922514,-0.7486414200704
178,44.5,2.8004959261556,-0.72625503893018
179,44.75,2.7904572744146,-0.5779227052925
180,45,2.7721501805548,-0.330042322179
181,45.25,2.7607840069792,-0.025361769976898
182,45.5,2.7614283014784,0.28152378357538
183,45.75,2.7729882823852,0.53551845256336
184,46,2.786260762991,0.6913427925462
185,46.25,2.7908321771402,0.72151732359072
186,46.5,2.7850338873378,0.61913707718838
187,46.75,2.769078646414,0.40713171777224
188,47,2.756561168691,0.117964779880924
189,47.25,2.7566246564202,-0.19275105393387
190,47.5,2.7679073883034,-0.47274427375216
191,47.75,2.786849010613,-0.67154848269418
192,48,2.7990878318756,-0.75474759746548
193,48.25,2.8000037260632,-0.70762219550402
194,48.5,2.787450830945,-0.53947360964922
195,48.75,2.7686771271118,-0.27715682422668
196,49,2.760169617115,0.031905184608086
197,49.25,2.7633111249614,0.33323829061536
198,49.5,2.7755061649398,0.5722670701961
199,49.75,2.7873532387308,0.7063789388562
200,50,2.791269537697,0.71248658569044
201,50.25,2.7826555031462,0.5883409262447
202,50.5,2.7654450325814,0.35849266066236
203,50.75,2.7561378476586,0.06150251861197
204,51,2.7582594695758,-0.2473568054109
205,51.25,2.7700246690074,-0.51660572187794
206,51.5,2.7900724823816,-0.69596898888202
207,51.75,2.8012982841932,-0.75592346406684
208,52,2.797933183273,-0.68527734444564
209,52.25,2.7832041953604,-0.49772586217538
210,52.5,2.767467299129,-0.22270581604636
211,52.75,2.7597110302028,0.088804427294716
212,53,2.763689652114,0.38296426244134
213,53.25,2.7793760936468,0.60524078188746
214,53.5,2.7891238814312,0.71743494897514
215,53.75,2.789238135062,0.6991479783397
216,54,2.7802396402118,0.55367934753804
217,54.25,2.7638991575776,0.30795266833026
218,54.5,2.7545295226214,0.004480685586948
219,54.75,2.7595116425012,-0.30114009507396
220,55,2.774684643318,-0.55669427662296
221,55.25,2.7921110303148,-0.71641416144186
222,55.5,2.8012867759042,-0.75316640222278
223,55.75,2.7974798359608,-0.65872021583006
224,56,2.7795003601654,-0.45299680298682
225,56.25,2.7642054242118,-0.167234276706168
226,56.5,2.7606924219464,0.145108046899972
227,56.75,2.766125637563,0.43030159336406
228,57,2.7807848079442,0.63494936692024
229,57.25,2.7904368533326,0.72390542840512
230,57.5,2.7891497297694,0.6813279047979
231,57.75,2.776230535782,0.51583403943394
232,58,2.7612287802976,0.25509395377062
233,58.25,2.7555899803586,-0.052269752271266
234,58.5,2.7610676300238,-0.35296774236648
235,58.75,2.7775336249962,-0.59412319889858
236,59,2.795226144297,-0.73236277637728
237,59.25,2.8017516622072,-0.7456515168929
238,59.5,2.7944902083822,-0.6291198857122
239,59.75,2.7763640717572,-0.40547654846422
240,60,2.7631146335064,-0.110635317565032
241,60.25,2.7604013505238,0.20067337381024
242,60.5,2.7682295077118,0.47475129519584
243,60.75,2.7838077427282,0.66062036547568
244,61,2.7908952633082,0.7262770325585
245,61.25,2.7872184398978,0.65922276406132
246,61.5,2.773617329019,0.47452579710478
247,61.75,2.7594122364956,0.20108698316118
248,62,2.7552107729284,-0.109013060209788
249,62.25,2.7635976592106,-0.40280557481376
250,62.5,2.7819082321732,-0.62774138368812
251,62.75,2.7965672208016,-0.74455808482206
252,63,2.8011238295776,-0.73379180605306
253,63.25,2.7926504936994,-0.59559881277206
254,63.5,2.7729413611888,-0.35555281031838
255,63.75,2.7610686841868,-0.05369475965979
256,64,2.7617977156282,0.25505478559612
257,64.25,2.771217662314,0.51622785898176
258,64.5,2.7848349183134,0.68216926212202
259,64.75,2.7915200183586,0.72409230567602
260,65,2.7862004567238,0.6334676339324
261,65.25,2.7697648701272,0.4301917637514
262,65.5,2.7575709631106,0.145701341395666
263,65.75,2.7567486164192,-0.165042392572288
264,66,2.7658116667262,-0.4503728869192
265,66.25,2.7850205468092,-0.65808030930728
266,66.5,2.7990855995662,-0.75222131011086
267,66.75,2.8002342259702,-0.71735854456454
268,67,2.788669108239,-0.55898186302284
269,67.25,2.7706407316724,-0.30351686503418
270,67.5,2.7605701809888,0.0035665355675378
271,67.75,2.7619774633514,0.30774422355236
272,68,2.77434996722,0.55441975631504
273,68.25,2.7871557018092,0.69950005184552
274,68.5,2.7908291324092,0.7175736510899
275,68.75,2.7837953448196,0.60407900931604
276,69,2.767569476387,0.38294039624218
277,69.25,2.7561620506516,0.089545598893214
278,69.5,2.757155444904,-0.22050751060514
279,69.75,2.7692215711018,-0.4952392948495
280,70,2.7886053741536,-0.68430978124238
281,70.25,2.7999324796896,-0.75590540772518
282,70.5,2.799140104448,-0.69682376213394
283,70.75,2.7855518152924,-0.51874826257762
284,71,2.7677546653482,-0.24994358605682
285,71.25,2.7598474044262,0.06056215867344
286,71.5,2.7637658334666,0.35864062699968
287,71.75,2.777340958104,0.58935264390588
288,72,2.788083897694,0.71253640775962
289,72.25,2.7905697780966,0.70635696326342
290,72.5,2.7815007612944,0.5712690320636
291,72.75,2.7643742812348,0.3332285934752
292,73,2.7554272673572,0.03273669578886
293,73.25,2.758993125606,-0.274638597969
294,73.5,2.7720890921802,-0.53720644709094
295,73.75,2.7911779134286,-0.70678970214526
296,74,2.8015936245972,-0.7550268836724
297,74.25,2.7975890040036,-0.67237626234296
298,74.5,2.7812068763886,-0.47564619195028
299,74.75,2.7660194113436,-0.194817452661444
300,75,2.7601326275008,0.117315342445006
301,75.25,2.7646614291672,0.40716518644238
302,75.5,2.7802945468862,0.62073884554126
303,75.75,2.7899227810536,0.72122396582164
304,76,2.7890235297174,0.69068151661646
305,76.25,2.7782784045562,0.53498962496394
306,76.5,2.7626890417158,0.28148321616608
307,76.75,2.7548748050426,-0.024116261482092
308,77,2.7601634915926,-0.32748888935264
309,77.25,2.7762749603822,-0.57596999035134
310,77.5,2.7937083108218,-0.72497548676548
311,77.75,2.8014488380666,-0.7500366615911
312,78,2.7961529518054,-0.64423302945826
313,78.25,2.7779651667498,-0.42930459265072
314,78.5,2.7634460549676,-0.13880000739285
315,78.75,2.7605250308522,0.173297940015422
316,79,2.767284949434,0.45310886849568
317,79.25,2.7822457507634,0.64835997373744
318,79.5,2.7906232310274,0.72562640414448
319,79.75,2.7883793932516,0.67065005355542
320,80,2.7748962739224,0.4954422006816
321,80.25,2.7601121371508,0.22806279536318
322,80.5,2.7554702909158,-0.080946014938814
323,80.75,2.7623878793648,-0.378352968184
324,81,2.779558649004,-0.61156589248312
325,81.25,2.7959582946894,-0.73909040445018
326,81.5,2.8016743207218,-0.74017657152404
327,81.75,2.7934986106676,-0.61264874366372
328,82,2.7745138959732,-0.38058002926094
329,82.25,2.7622216991364,-0.081911631289912
330,82.5,2.7610251506914,0.22824188985982
331,82.75,2.769520235713,0.49602505956686
332,83,2.7845254448426,0.67200790756508
333,83.25,2.7913239568582,0.72573540356474
334,83.5,2.7865582480898,0.64673400668186
335,83.75,2.7717307938726,0.45254939606444
336,84,2.7585750041124,0.17328738601489
337,84.25,2.7557824364942,-0.137368798127034
338,84.5,2.764657147711,-0.42716424369276
339,84.75,2.7836858207914,-0.64347188867844
340,85,2.797766704234,-0.74892617353762
341,85.25,2.8006212166036,-0.72607421312508
342,85.5,2.790882271044,-0.57750200126748
343,85.75,2.7717230914198,-0.32953405100772
344,86,2.76060294362,-0.024885757014188
345,86.25,2.7619803101198,0.28184589306072
346,86.5,2.7728500982396,0.53590915310532
347,86.75,2.7858691043366,0.69146815416472
348,87,2.7912796995878,0.72140145874454
349,87.25,2.785168902382,0.6190667112231
350,87.5,2.7685086009042,0.40668960438648
351,87.75,2.7567700633408,0.117442482684872
352,88,2.7570507094852,-0.19314203814017
353,88.25,2.7674387978344,-0.47332485980402
354,88.5,2.7867925822264,-0.67180458738338
355,88.75,2.7996608145792,-0.75458362972424
356,89,2.7997267334742,-0.7074826732826
357,89.25,2.7870297507726,-0.5391664624614
358,89.5,2.7692043932484,-0.27670342336526
359,89.75,2.7602096688434,0.032377252572322
360,90,2.7627523721442,0.33367072958818
361,90.25,2.775874520586,0.57248759408306
362,90.5,2.7877257202948,0.70662049766144
363,90.75,2.7907031669104,0.71247718068538
364,91,2.7826594199144,0.58795107466186
365,91.25,2.7659892384226,0.35812268955888
366,91.5,2.7557288684044,0.060950800666128
367,91.75,2.75797712308,-0.24794566889606
368,92,2.770656521619,-0.51678133385384
369,92.25,2.7900015808854,-0.69614025380104
370,92.5,2.8007791192264,-0.75603698888474
371,92.75,2.7983846486748,-0.68499811018232
372,93,2.7834130115254,-0.49736469274964
373,93.25,2.7668262542508,-0.2222964498521
374,93.5,2.7598950137822,0.08925702059374
375,93.75,2.7642114122642,0.38345383731172
376,94,2.7788951231488,0.6056175008612
377,94.25,2.7889840564508,0.71744114910362
378,94.5,2.7898414236894,0.69899268672866
379,94.75,2.7799631191376,0.55339164656476
380,95,2.7634493382752,0.30739140044046
381,95.25,2.7550700106788,0.0040711622245772
382,95.5,2.7595935097564,-0.30149988615276
383,95.75,2.7741470534774,-0.55716126668364
384,96,2.7924586595672,-0.71651836619
385,96.25,2.8016488309622,-0.75306974509004
386,96.5,2.7969224271158,-0.65861006798408
387,96.75,2.7794870766736,-0.45262841350544
388,97,2.7647165493152,-0.166648209013444
389,97.25,2.760327915049,0.145657489505852
390,97.5,2.7658700092726,0.43066081094896
391,97.75,2.781333733515,0.63515297454742
392,98,2.790366046766,0.72397256218332
393,98.25,2.7886917202094,0.6811099956562
394,98.5,2.7765693195328,0.51548184572716
395,98.75,2.7613979992962,0.25472265076664
396,99,2.755111828668,-0.052810124590822
397,99.25,2.7612074105168,-0.35341154324152
398,99.5,2.7779449582734,-0.59436659104632
399,99.75,2.7948873851802,-0.7326001273803
400,100,2.8016147754646,-0.74563062722366


==> democase1_avg_return.csv <==
episode,return
1,-4.713846
2,-1.6836556
3,-0.23759311
4,2.4875278
5,6.7798705
6,10.680881
7,13.864638
8,16.40459
9,18.526926
10,19.91541
11,21.432238
12,22.252497
13,22.990116
14,23.389864
15,23.693975
16,23.775932
17,23.521488
18,23.592327
19,23.446974
20,23.617111
21,24.01505
22,24.125713
23,24.357502
24,24.6726
25,24.617609
26,24.868633
27,24.704472
28,24.630926
29,24.827217
30,24.848026
31,25.088966
32,25.215147
33,25.090244
34,25.210218
35,25.209377
36,25.059664
37,25.053816
38,25.095196
39,25.092457
40,25.176498
41,25.321049
42,25.355963
43,25.507746
44,25.632664
45,25.809685
46,26.052612
47,26.33821
48,26.60055
49,26.75481
50,26.81442
51,26.724947
52,26.681286
53,26.678356
54,26.796722
55,26.995874
56,27.2175
57,27.38656
58,27.577917
59,27.637941
60,27.592733
61,27.631174
62,27.608978
63,27.584946
64,27.671413
65,27.619942
66,27.65177
67,27.657316
68,27.67041
69,27.722183
70,27.666906
71,27.744827
72,27.7467
73,27.703913
74,27.86703
75,27.747587
76,27.887478
77,28.060638
78,27.966585
79,28.013435
80,28.02929
81,28.016233
82,28.010485
83,27.952116
84,27.914833
85,27.830866
86,27.903494
87,27.823448
88,27.824535
89,27.895367
90,27.855822
91,27.847776
92,27.656551
93,27.535906
94,27.398678
95,27.219236
96,27.227692
97,27.253101
98,27.246502
99,27.391556
100,27.501749
101,27.646877
102,27.751316
103,27.83973
104,27.814074
105,27.771526
106,27.781233
107,27.755974
108,27.760603
109,27.802834
110,27.710197
111,27.755035
112,27.748133
113,27.749487
114,27.795584
115,27.750727
116,27.758057
117,27.709507
118,27.709087
119,27.603003
120,27.497608
121,27.426462
122,27.25114
123,27.239069
124,27.1073
125,26.920576
126,26.930267
127,26.934109
128,27.020885
129,27.122318
130,26.987217
131,26.892593
132,26.770443
133,26.661118
134,26.520174
135,26.394753
136,26.288239
137,26.004322
138,25.710835
139,25.375715
140,25.285564
141,25.364262
142,25.297668
143,25.279827
144,25.149065
145,24.975256
146,24.961943
147,24.930174
148,25.073141
149,24.84819
150,25.104786
151,25.272686
152,25.279224
153,25.556677
154,25.585274
155,25.800512
156,26.01521
157,26.019869
158,26.087364
159,26.214514
160,26.224817
161,26.34187
162,26.585455
163,26.607597
164,26.629395
165,26.642218
166,26.58648
167,26.695734
168,26.808044
169,26.949398
170,26.942194
171,26.912725
172,26.642418
173,26.357248
174,26.200878
175,26.179314
176,26.310059
177,26.2997
178,26.337988
179,26.227352
180,26.263706
181,26.395954
182,26.388021
183,26.435358
184,26.262833
185,26.055592
186,25.962608
187,25.983286
188,26.10398
189,26.322056
190,26.406313
191,26.49287
192,26.678589
193,26.736067
194,26.897663
195,26.967894
196,26.96916
197,27.030508
198,26.951763
199,26.89185
200,26.821007
201,26.771706
202,26.860159
203,26.73775
204,26.712706
205,26.74955
206,26.814814
207,26.962982
208,27.026474
209,26.971348
210,26.815048
211,26.622932
212,26.582575
213,26.605288
214,26.589073
215,26.68019
216,26.595217
217,26.55878
218,26.66258
219,26.756557
220,26.943066
221,27.073729
222,27.247234
223,27.403772
224,27.506733
225,27.551022
226,27.570269
227,27.633963
228,27.567858
229,27.62245
230,27.673836
231,27.725658
232,27.791237
233,27.840965
234,27.877544
235,27.937517
236,28.011372
237,28.167591
238,28.170534
239,28.143805
240,28.150478
241,28.117992
242,28.193804
243,28.289042
244,28.344576
245,28.3324
246,28.275393
247,28.261549
248,28.177347
249,28.236338
250,28.213625
251,28.275656
252,28.375566
253,28.372845
254,28.385704
255,28.278704
256,28.14922
257,28.07782
258,27.963634
259,27.868187
260,27.87694
261,27.946842
262,28.072882
263,28.277113
264,28.380867
265,28.440956
266,28.507973
267,28.57625
268,28.755781
269,28.893229
270,28.97196
271,29.061663
272,29.024939
273,28.978668
274,28.930561
275,28.85111
276,28.759583
277,28.62729
278,28.524155
279,28.455275
280,28.52377
281,28.62841
282,28.691658
283,28.704073
284,28.667881
285,28.594913
286,28.486189
287,28.321688
288,28.116238
289,28.043127
290,28.010796
291,28.081488
292,28.222492
293,28.25999
294,28.34718
295,28.345922
296,28.33221
297,28.337027
298,28.329111
299,28.47174
300,28.658512
301,28.788393
302,28.91448
303,28.970352
304,28.941504
305,28.885809
306,28.85567
307,28.697374
308,28.649698
309,28.595316
310,28.518282
311,28.534344
312,28.555984
313,28.581923
314,28.5741
315,28.640396
316,28.664316
317,28.725525
318,28.778015
319,28.803167
320,28.731298
321,28.639704
322,28.587791
323,28.563883
324,28.599464
325,28.668047
326,28.624868
327,28.542503
328,28.438652
329,28.386002
330,28.469606
331,28.517021
332,28.613804
333,28.611275
334,28.551426
335,28.573332
336,28.49037
337,28.361788
338,28.343067
339,28.25184
340,28.242514
341,28.22377
342,28.13306
343,28.102505
344,28.040073
345,27.928732
346,27.86452
347,27.854467
348,27.858572
349,27.880213
350,27.9799
351,28.047106
352,28.08152
353,28.083885
354,28.021914
355,27.94228
356,27.905228
357,27.9309
358,27.956692
359,28.040941
360,28.135242
361,28.189623
362,28.274343
363,28.297728
364,28.325855
365,28.359276
366,28.327492
367,28.378931
368,28.368406
369,28.40225
370,28.389706
371,28.381176
372,28.416193
373,28.424639
374,28.512896
375,28.609608
376,28.647842
377,28.708994
378,28.719563
379,28.697811
380,28.706184
381,28.691357
382,28.686052
383,28.71797
384,28.751913
385,28.820118
386,28.85958
387,28.92025
388,28.887522
389,28.889309
390,28.86348
391,28.83081
392,28.804352
393,28.849127
394,28.90287
395,28.960592
396,29.029463
397,29.050648
398,29.043152
399,29.080757
400,29.086487


==> democase1_avg_return_ref.csv <==
episode,return
1,-1.98615026473999
4,3.64113068580627
5,5.77390384674072
11,14.3262310028076
12,14.8603229522705
15,15.6858711242676
16,15.7680740356445
19,15.7190885543823
20,15.9693841934204
21,16.0570030212402
22,16.1113433837891
23,16.046781539917
26,15.7768630981445
28,15.9367332458496
33,15.4396648406982
35,15.1534099578857
37,14.8030223846436
38,14.7936515808105
39,14.415397644043
41,13.7436065673828
44,12.8018493652344
47,11.6764011383057
49,11.205394744873
50,10.8387813568115
51,10.5859317779541
53,9.17923164367676
56,8.15338706970215
58,7.70221614837647
59,7.44571685791016
61,7.98234128952026
62,8.08770561218262
63,8.05108070373535
64,7.90237236022949
66,7.71502780914307
67,8.24270248413086
68,7.6497917175293
73,7.46292114257813
77,8.33953666687012
78,7.95176887512207
80,7.98453426361084
81,7.72818422317505
82,8.16342926025391
84,8.12712287902832
88,8.1932544708252
91,8.51444053649902
95,8.29546642303467
96,8.43679237365723
100,8.05354118347168
102,8.50898742675781
104,8.38683891296387
107,8.13862037658691
110,8.57440757751465
116,8.70720672607422
119,8.22551822662354
120,8.49926280975342
122,8.77915477752686
124,8.42515182495117
127,8.56542015075684
128,8.26227569580078
129,8.70060729980469
131,8.48069190979004
132,8.42330932617188
139,8.50897789001465
141,8.87203788757324
142,8.63202476501465
145,8.63747787475586
147,8.29565811157227
153,8.92533683776856
154,8.50261306762695
157,8.66638946533203
158,8.55208587646484
160,8.79232788085938
164,8.63067054748535
165,8.36466979980469
166,8.69477653503418
169,8.76721572875977
170,8.8175220489502
172,8.39880561828613
173,8.67776393890381
174,8.81729125976563
175,8.75124454498291
177,8.94139099121094
179,8.85931301116943
181,8.72682476043701
182,8.55586433410645
183,8.64986610412598
184,8.64263534545898
185,8.69338798522949
190,8.89225196838379
191,8.90679359436035
193,8.71369647979736
194,8.81573009490967
195,8.88641166687012
196,8.93591785430908
199,9.00193214416504
200,8.807204246521
203,9.029128074646
205,9.17853927612305
207,9.38703346252441
208,9.29763984680176
209,9.08883094787598
210,9.13311958312988
211,9.1591682434082
212,9.32321548461914
214,9.22947978973389
216,9.13440704345703
217,9.04297065734863
219,9.19402122497559
221,9.39265632629395
227,9.50803184509277
231,9.63803100585938
232,9.64100742340088
233,9.76465034484863
234,9.74080467224121
235,9.59357738494873
236,9.85025787353516
237,9.69814205169678
239,9.525559425354
242,9.67057037353516
244,9.61187267303467
245,9.56258392333984
246,9.36286640167236
248,9.55042266845703
249,9.54918098449707
250,9.51113891601563
253,9.66524124145508
254,9.65590381622315
259,9.88603973388672
263,9.82455444335938
264,9.72860145568848
266,9.7523136138916
271,9.67058849334717
274,9.87812042236328
275,10.015887260437
276,10.0638389587402
280,10.2738590240479
281,10.2163257598877
282,10.0687046051025
283,10.2808208465576
286,10.2551832199097
287,10.0620002746582
288,10.1561975479126
289,10.0216407775879
293,10.2062397003174
298,10.2622718811035
300,10.4122276306152
302,10.357608795166
303,10.5154247283936
304,10.6329517364502
307,10.5880012512207
308,10.7384462356567
312,10.7151689529419
313,10.9233818054199
315,10.7764291763306
317,11.006368637085
319,11.0602073669434
321,11.0605726242065
323,11.0496139526367
328,11.3279762268066
331,11.5564289093018
333,11.5795106887817
334,11.6381969451904
335,11.6111164093018
337,11.671667098999
338,11.7829113006592
339,11.8397769927979
342,11.8678588867188
343,11.8213481903076
344,11.7711963653564
345,11.8915042877197
348,11.9915866851807
350,12.0016317367554
351,12.1293392181396
353,12.1157569885254
354,12.0823860168457
355,12.1861534118652
356,12.2306098937988
361,12.2069330215454
362,12.2094287872314
363,12.2237911224365
366,12.1717967987061
367,12.2029361724854
370,12.4231338500977
374,12.6456527709961
376,12.8378677368164
378,12.8860139846802
379,12.8817663192749
382,12.7565011978149
383,12.8013410568237
385,12.8975601196289
386,12.8923015594482
387,12.9456272125244
391,12.9734630584717
393,12.9466800689697
395,12.9803218841553
396,13.0871505737305
400,13.2429895401001
401,13.1746349334717
402,13.1357250213623
403,13.048849105835
404,12.9789686203003
405,13.1826620101929
406,12.9397602081299
409,13.0456600189209
413,13.2091007232666
414,13.3135042190552
416,13.3285226821899
420,13.3621673583984
421,13.4100093841553
422,13.347936630249
423,13.5991325378418
424,13.7206935882568
425,13.6623411178589
426,13.600549697876
427,13.6900682449341
428,13.7038230895996
430,13.6101131439209
431,13.5510997772217
432,13.7053298950195
435,13.6838989257813
436,13.6755418777466
437,13.7985601425171
438,13.6892652511597
439,13.8862314224243
441,13.9105768203735
442,13.9060277938843
444,13.8933601379395
445,13.7911720275879
451,13.752758026123
452,13.8922281265259
454,13.795783996582
456,13.8916397094727
457,13.823823928833
459,13.8987398147583
461,13.8807363510132
463,13.8893051147461
464,13.8973340988159
465,13.794713973999
466,13.8807563781738
467,13.9548492431641
468,13.8686227798462
469,14.1572704315186
470,14.0538463592529
471,14.0636920928955
472,14.0031404495239
474,13.9264440536499
475,13.8911218643188
479,13.8452768325806
480,13.743293762207
484,13.7015380859375
485,13.777795791626
486,13.8185482025146
487,13.7599649429321
489,13.882417678833
490,13.9468441009521
491,13.8184375762939
492,13.9102516174316
495,14.0357036590576
496,13.9942874908447
498,14.0705604553223
499,14.0395526885986
500,14.0133247375488
503,14.085862159729
504,14.0247077941895
507,14.0858774185181
511,14.2148952484131
515,14.3823547363281
517,14.352201461792
518,14.3843612670898
520,14.4083480834961
521,14.1931219100952
522,14.2994899749756
524,14.2651519775391
527,14.414698600769
529,14.410213470459
531,14.5896606445313
532,14.7560653686523
534,14.7272109985352
535,14.8699913024902
536,14.7757816314697
538,14.9163360595703
539,14.8361215591431
542,14.8793296813965
544,14.9320774078369
547,14.9528779983521
548,14.9946155548096
549,14.9762802124023
556,15.1652946472168
561,15.5078916549683
562,15.5086708068848
563,15.5237913131714
564,15.534873008728
565,15.6022253036499
567,15.5756950378418
568,15.5694751739502
569,15.6606216430664
570,15.7057800292969
573,15.832106590271
574,15.767388343811
576,15.9480314254761
578,15.9881553649902
581,16.0262641906738
585,16.0940208435059
586,16.1177597045898
589,16.088171005249
590,16.1626491546631
592,16.1822910308838
596,16.2542724609375
598,16.1098289489746
599,16.0643310546875
600,16.1141014099121
602,16.2362899780273
604,16.3414573669434
607,16.2914733886719
608,16.2503967285156
610,16.4202785491943
611,16.3662128448486
613,16.5089340209961
616,16.5027008056641
617,16.4338188171387
619,16.3900909423828
621,16.456241607666
622,16.5400238037109
624,16.5293159484863
626,16.7937335968018
627,16.6638336181641
628,16.7556076049805
629,16.7890930175781
634,16.8972702026367
635,16.7699012756348
636,16.8453330993652
637,16.7718448638916
638,16.823558807373
640,16.7651634216309
641,16.9750747680664
644,17.0189266204834
646,17.0066528320313
650,17.1044692993164
654,17.2795848846436
655,17.1603164672852
656,17.2844390869141
661,17.2462120056152
662,17.2479362487793
664,17.351490020752
666,17.3958854675293
667,17.3457527160645
670,17.4041633605957
674,17.4295654296875
677,17.5833778381348
679,17.6260871887207
681,17.7410697937012
683,17.8550834655762
685,17.6783771514893
686,17.654634475708
688,17.8671760559082
689,17.8841819763184
693,17.6901779174805
698,17.8558197021484
699,17.7626056671143
700,17.9452133178711
703,17.988639831543
704,17.9357719421387
706,18.0294780731201
707,18.029296875
708,18.0811500549316
710,18.0864124298096
711,18.1608009338379
712,18.2038898468018
716,18.2451438903809
718,18.415548324585
719,18.4577922821045
721,18.5333709716797
722,18.5251884460449
723,18.4781265258789
724,18.5148849487305
725,18.5109825134277
726,18.6431179046631
727,18.6330680847168
730,18.7755031585693
732,18.7895698547363
734,18.8896045684814
735,18.910737991333
737,19.0677700042725
743,18.9801330566406
744,18.9348564147949
745,18.9172134399414
746,18.9922504425049
752,19.0861835479736
754,19.2584114074707
756,19.3584079742432
758,19.3849067687988
760,19.3375568389893
762,19.2819290161133
763,19.3462505340576
764,19.2769012451172
766,19.1733131408691
767,19.1740474700928
768,19.1885032653809
772,19.1550712585449
776,19.1693229675293
777,19.115177154541
779,19.161901473999
780,19.1739673614502
781,19.2146968841553
783,19.2300186157227
784,19.2213821411133
789,19.2038707733154
790,19.3627796173096
791,19.3880672454834
794,19.4407768249512
798,19.554573059082
800,19.5153980255127
803,19.560209274292
804,19.5380973815918
805,19.6429023742676
807,19.7115116119385
809,19.6608009338379
810,19.7511749267578
811,19.7250499725342
815,19.8142013549805
816,19.6356334686279
818,19.79248046875
819,19.8378753662109
820,19.7165374755859
821,19.7071990966797
822,19.8589744567871
823,19.8642406463623
824,19.8920211791992
827,19.7873001098633
829,19.8407135009766
831,19.8401889801025
833,19.8387489318848
837,20.0334243774414
838,19.9958534240723
843,19.9780883789063
848,20.2676010131836
852,20.2552108764648
857,20.1537208557129
859,20.3832454681397
862,20.3828105926514
863,20.4107131958008
866,20.4873695373535
867,20.3769721984863
870,20.5661087036133
872,20.5237579345703
874,20.6391983032227
875,20.6022834777832
877,20.6003456115723
878,20.5340156555176
881,20.5788230895996
882,20.7483215332031
884,20.6572608947754
885,20.6403121948242
886,20.7647285461426
887,20.6892280578613
888,20.7558441162109
889,20.8447399139404
890,20.8022880554199
893,21.3927669525147
902,21.438060760498
903,21.4576644897461
906,21.6105651855469
907,21.6184864044189
908,21.6214790344238
909,21.7912368774414
912,21.7434959411621
914,21.7915496826172
915,21.7695064544678
917,21.9446964263916
921,22.1522064208984
924,22.2027492523193
925,22.2362365722656
927,22.5100975036621
930,22.1862945556641
931,22.1811866760254
933,22.2016754150391
936,22.3194122314453
937,22.4042510986328
938,22.4008674621582
941,22.4519729614258
942,22.5968437194824
943,22.6203498840332
945,22.6317729949951
946,22.5479545593262
949,22.5384216308594
950,22.4883518218994
953,22.4420127868652
956,22.6438770294189
957,22.7109909057617
958,22.6265354156494
960,22.6677780151367
961,22.5862522125244
964,22.5605964660645
966,22.4782409667969
968,22.0728721618652
969,21.8706665039063
971,22.1636352539063
972,22.2242698669434
973,22.2127799987793
976,22.2437973022461
977,22.2130241394043
978,22.3224945068359
979,22.3430576324463
980,22.2553672790527
981,22.4042377471924
982,22.424129486084
984,22.3513355255127
989,22.4754066467285
990,22.4804039001465
991,22.4667015075684
995,22.6291389465332
997,22.4390316009522
999,22.5903930664063
1001,22.6884517669678
1002,22.7648468017578
1003,22.7071647644043
1005,22.814640045166
1007,23.2524871826172
1008,23.4041976928711
1010,23.4324245452881
1011,23.5063438415527
1015,23.4781455993652
1016,23.655345916748
1017,23.6716289520264
1018,23.7244529724121
1024,23.8475189208984
1029,24.0038204193115
1030,24.0411796569824
1032,24.1800479888916
1038,24.4112434387207
1039,24.438928604126
1040,24.513988494873
1041,24.4631843566895
1045,24.5242233276367
1046,24.5219535827637
1047,24.6359691619873
1049,24.6345748901367
1050,24.6903800964355
1051,24.6514854431152
1052,24.6721534729004
1053,24.7095890045166
1054,24.7416687011719
1055,24.806526184082
1056,24.8156051635742
1059,24.946683883667
1061,25.0482749938965
1064,25.115104675293
1065,25.1460800170898
1066,25.1512756347656
1067,25.1777305603027
1068,25.1896133422852
1070,25.1916465759277
1071,25.2735137939453
1072,25.1428356170654
1073,25.2430038452148
1075,25.1815490722656
1077,25.352970123291
1078,25.3505153656006
1079,25.4140434265137
1082,25.4231109619141
1083,25.4606857299805
1084,25.4515991210938
1086,25.4704055786133
1087,25.5652542114258
1089,25.4408111572266
1093,25.7309722900391
1094,25.7083320617676
1095,25.6591339111328
1097,25.6501693725586
1099,25.6891288757324
1102,25.7572040557861
1103,25.9351043701172
1104,25.8592109680176
1106,26.0388050079346
1107,25.9294776916504
1108,25.9486694335938
1109,25.987268447876
1110,25.9324569702148
1114,25.9344749450684
1117,26.0574569702148
1118,25.9194049835205
1119,25.9748115539551
1120,26.148796081543
1121,26.1323547363281
1123,26.091344833374
1126,26.2218933105469
1128,26.3680229187012
1129,26.3599891662598
1131,26.4327411651611
1133,26.5094013214111
1136,26.4496955871582
1138,26.5841217041016
1140,26.6506805419922
1141,26.6235008239746
1146,26.92698097229
1147,26.8750953674316
1148,26.9293670654297
1149,26.9316635131836
1152,26.992919921875
1153,26.8922080993652
1156,27.0462226867676
1158,27.0437660217285
1160,27.0392532348633
1161,27.0965366363525
1162,27.1435527801514
1163,27.1948089599609
1164,27.0595245361328
1165,27.2113265991211
1167,27.2193832397461
1168,27.1966342926025
1169,27.1963863372803
1173,27.3060989379883
1174,27.3247108459473
1175,27.2141571044922
1177,27.253137588501
1180,27.2202434539795
1183,27.4620704650879
1185,27.3691902160645
1186,27.3926773071289
1187,27.4166679382324
1190,27.5773963928223
1191,27.4616279602051
1197,27.5847015380859
1198,27.6714248657227
1199,27.6370620727539
1202,27.7876853942871
1206,27.7490615844727
1207,27.6288719177246
1208,27.6782608032227
1211,27.6273021697998
1215,27.7010154724121
1218,27.7719802856445
1219,27.8373832702637
1221,27.8900108337402
1222,27.7785797119141
1224,27.785530090332
1225,27.8467903137207
1226,27.9898490905762
1227,27.8036918640137
1229,27.8971652984619
1230,27.937141418457
1232,27.934289932251
1234,28.0367698669434
1235,27.9609527587891
1238,27.9151573181152
1241,27.9104843139648
1242,28.0455131530762
1246,28.1350517272949
1247,28.1297607421875
1249,28.0430774688721
1252,28.1822280883789
1254,28.0865821838379
1264,28.104061126709
1265,28.167875289917
1266,28.2170658111572
1268,28.2318382263184
1272,28.4101734161377
1281,28.4655990600586
1283,28.4854469299316
1288,28.4439544677734
1291,28.4133949279785
1292,28.4437427520752
1295,28.5073013305664
1299,28.6142597198486
1303,28.5174598693848
1304,28.6431255340576
1305,28.612003326416
1308,28.6741275787354
1311,28.6734409332275
1314,28.7304439544678
1315,28.7745018005371
1316,28.8387012481689
1319,28.8877182006836
1322,28.8767547607422
1323,28.9163131713867
1333,29.0630149841309
1334,29.0361289978027
1335,29.0143451690674
1336,29.0023422241211
1337,29.0598754882813
1338,28.9230346679688
1339,28.911449432373
1345,28.9988441467285
1346,29.0146293640137
1347,29.1825828552246
1349,29.0861358642578
1351,28.9695892333984
1354,28.9321441650391
1355,29.0528373718262
1360,28.9820785522461
1366,29.0339183807373
1367,29.1037635803223
1368,29.1774063110352
1369,29.0786285400391
1380,29.3116188049316
1381,29.2155075073242
1383,29.2246704101563
1384,29.1684532165527
1386,29.3006057739258
1387,29.1392021179199
1396,29.2518405914307
1397,29.3823108673096
1398,29.2228775024414
1400,29.3125152587891
1403,29.3054695129395
1407,29.3583850860596
1408,29.3569297790527
1409,29.2584533691406
1412,29.2435779571533
1413,29.3779029846191
1414,29.2650699615479
1417,29.1346588134766
1418,29.2972793579102
1419,29.2196922302246
1420,29.2549457550049
1421,29.3177223205566
1422,29.3257026672363
1425,29.3286991119385
1427,29.2974700927734
1428,29.2519187927246
1429,29.3029632568359
1432,29.3624496459961
1433,29.3796062469482
1436,29.2820987701416
1437,29.4088134765625
1439,29.3825263977051
1441,29.3347187042236
1442,29.3626937866211
1443,29.3708076477051
1444,29.4016799926758
1445,29.3728466033936
1448,29.3335800170898
1449,29.4125175476074
1451,29.4517211914063
1453,29.4549179077148
1454,29.465217590332
1455,29.4788990020752
1457,29.4465522766113
1458,29.4564208984375
1462,29.3430023193359
1464,29.3608245849609
1465,29.3569831848145
1468,29.3421478271484
1469,29.4175758361816
1470,29.3502006530762
1471,29.4401931762695
1472,29.397891998291
1479,29.2856750488281
1480,29.3784408569336
1483,29.4167232513428
1485,29.3417930603027
1486,29.3297538757324
1490,29.3770561218262
1491,29.3335418701172
1492,29.3418006896973
1496,29.4431190490723
1501,29.3636665344238
1504,29.3204860687256
1509,29.2778797149658
1511,29.3570919036865
1514,29.2859420776367
1515,29.4049682617188
1518,29.2859916687012
1519,29.2353897094727
1520,29.2758941650391
1526,29.1999950408936
1529,29.3134727478027
1530,29.2867813110352
1532,29.2976341247559
1533,29.3039131164551
1534,29.341516494751
1536,29.3361682891846
1538,29.3164119720459
1540,29.2234992980957
1541,29.2564544677734
1544,29.311767578125
1545,29.4016304016113
1546,29.29833984375
1549,29.323392868042
1551,29.3622226715088
1553,29.3434963226318
1554,29.2827587127686
1557,29.3115329742432
1560,29.3055152893066
1561,29.2349395751953
1562,29.1736793518066
1566,29.3593044281006
1570,29.2982940673828
1571,29.4132499694824
1575,29.3870811462402
1576,29.3737716674805
1577,29.3569793701172
1578,29.397274017334
1583,29.5059928894043
1584,29.3588333129883
1589,29.3345909118652
1591,29.4077796936035
1592,29.4276657104492
1595,29.4171390533447
1598,29.381778717041
1599,29.3588829040527
1600,29.3488845825195
1603,29.386775970459
1605,29.2565650939941
1607,29.3242645263672
1608,29.3883323669434
1611,29.3613872528076
1612,29.3875694274902
1614,29.3307228088379
1616,29.4405746459961
1617,29.4043941497803
1618,29.3172225952148
1619,29.3941459655762
1621,29.4212703704834
1628,29.3388862609863
1630,29.406005859375
1632,29.4239711761475
1634,29.4063911437988
1637,29.4318675994873
1639,29.4353790283203
1640,29.3453960418701
1641,29.4933891296387
1643,29.3926315307617
1644,29.3541641235352
1645,29.429630279541
1647,29.5211353302002
1650,29.5278148651123
1651,29.4511222839355
1654,29.5258312225342
1655,29.4374008178711
1656,29.4687538146973
1660,29.5159168243408
1661,29.4748725891113
1662,29.4984550476074
1663,29.3841247558594
1666,29.4621925354004
1667,29.461067199707
1669,29.4178314208984
1670,29.52170753479
1671,29.4753608703613
1674,29.4256858825684
1675,29.4717254638672
1676,29.320442199707
1678,29.4901237487793
1679,29.4391708374023
1681,29.5133895874023
1682,29.4096412658691
1683,29.5577297210693
1685,29.5083827972412
1690,29.4908447265625
1691,29.5884094238281
1692,29.4047012329102
1693,29.5167865753174
1697,29.4235496520996
1699,29.5733528137207
1700,29.4576110839844
1705,29.517017364502
1706,29.5349655151367
1711,29.5056419372559
1715,29.669563293457
1719,29.6033668518066
1720,29.6091232299805
1721,29.5433120727539
1724,29.5821762084961
1726,29.4929046630859
1727,29.4360256195068
1728,29.447208404541
1729,29.5613174438477
1732,29.5783271789551
1734,29.625904083252
1735,29.6367053985596
1738,29.3981285095215
1743,29.5283126831055
1744,29.6685638427734
1746,29.5982055664063
1747,29.5537166595459
1749,29.5033187866211
1750,29.5310554504395
1752,29.657844543457
1756,29.5467948913574
1757,29.4738960266113
1758,29.6229400634766
1761,29.4813346862793
1762,29.5710334777832
1766,29.4426727294922
1767,29.4453964233398
1768,29.6181335449219
1770,29.576229095459
1773,29.5635986328125
1775,29.6771430969238
1777,29.5624580383301
1778,29.5779781341553
1781,29.4271392822266
1782,29.5572967529297
1783,29.5645809173584
1784,29.4919853210449
1785,29.6264762878418
1789,29.4228935241699
1791,29.5207023620605
1795,29.5242595672607
1796,29.581148147583
1797,29.6124649047852
1799,29.522590637207
1800,29.6037769317627
1804,29.3817367553711
1807,29.4296226501465
1808,29.4630165100098
1810,29.515209197998
1811,29.5096321105957
1814,29.5030345916748
1817,29.4516334533691
1819,29.3661308288574
1825,29.5065784454346
1826,29.5088233947754
1827,29.3426094055176
1828,29.4639015197754
1829,29.4162254333496
1830,29.3978366851807
1831,29.6013526916504
1832,29.4495162963867
1834,29.549201965332
1841,29.5398597717285
1845,29.3485870361328
1846,29.4524192810059
1847,29.3966827392578
1848,29.4185943603516
1852,29.4104537963867
1853,29.6049003601074
1854,29.540132522583
1855,29.5287666320801
1856,29.5088195800781
1857,29.3767547607422
1858,29.4604187011719
1860,29.5165481567383
1861,29.4865341186523
1864,29.3448143005371
1865,29.479736328125
1867,29.5483436584473
1869,29.449312210083
1871,29.5298690795898
1872,29.4545135498047
1876,29.5023975372314
1880,29.5463333129883
1882,29.3733978271484
1883,29.5585289001465
1887,29.4956493377686
1890,29.5780353546143
1891,29.5019226074219
1894,29.5492210388184
1897,29.4544429779053
1899,29.5195960998535
1905,29.4452247619629
1906,29.5944862365723
1909,29.4580345153809
1910,29.4158363342285
1913,29.3719387054443
1914,29.400260925293
1916,29.5220413208008
1917,29.5522994995117
1920,29.6355991363525
1921,29.5133209228516
1922,29.617280960083
1923,29.6582050323486
1925,29.5232372283936
1926,29.5983905792236
1928,29.5752067565918
1931,29.6980667114258
1932,29.6727447509766
1934,29.7024936676025
1937,29.6515941619873
1941,29.7125606536865
1942,29.7044067382813
1943,29.6235599517822
1944,29.6213760375977
1945,29.6581077575684
1947,29.7318801879883
1948,29.6970481872559
1949,29.6246356964111
1950,29.6991195678711
1956,29.4773960113525
1958,29.8165111541748
1959,29.6407699584961
1960,29.8464031219482
1961,29.6360473632813
1962,29.6624603271484
1963,29.7609691619873
1964,29.8539505004883
1966,29.7484664916992
1968,29.6714668273926
1969,29.677547454834
1970,29.7632541656494
1972,29.544490814209
1973,29.6188049316406
1974,29.7462463378906
1976,29.6316261291504
1983,29.7017250061035
1989,29.6410751342773
1997,29.5712108612061
1998,29.527135848999
2000,29.5475273132324

